Complete set of polarization transfer coefficients for the ${}^{3}{\rm He}(p,n)$ reaction at 346 MeV and 0 degrees

We report measurements of the cross-section and a complete set of polarization transfer coefficients for the ${}^{3}{\rm He}(p,n)$ reaction at a bombarding energy $T_p$ = 346 MeV and a reaction angle $\theta_{\rm lab}$ = $0^{\circ}$. The data are compared with the corresponding free nucleon-nucleon values on the basis of the predominance of quasi-elastic scattering processes. Significant discrepancies have been observed in the polarization transfer $D_{LL}(0^{\circ})$, which are presumably the result of the three-proton $T$ = 3/2 resonance. The spin--parity of the resonance is estimated to be $1/2^-$, and the distribution is consistent with previous results obtained for the same reaction at $T_p$ = 48.8 MeV.

==> response.txt <==
Dr. Bradley W. Filippone
Associate Editor
Physical Review C

Re: CP10093
    Complete set of polarization transfer coefficients for the
    $^{3}$He($p,n$) reaction at 346 MeV and 0 degrees
    by T. Wakasa, E. Ihara, M. Dozono, et al.

RE: CP10093

                                                 Apr. 7, 2008

Dear Dr. Filippone,

   Thank you for your email concerning our paper.

   First of all we would like to thank the referee for his/her 
careful reading and appropriate comments on our paper.  
   We are grateful to the reviewer for his/her thoughtful 
appreciation of our experimental data.

   Our sincere answers to the comments by the referee are 
described in the following "Summary and brief response".

    We hope that our revised paper meets the PRC criteria 
and is ready to be accepted for publication.


                                        Sincerely yours,

                                        Tomotsugu WAKASA
                                        Department of Physics
                                        Kyushu University

-----------------------summary and brief response----------------------

   We would like to thank the reviewer for his/her useful comments.
   Here are our answers to his/her comments.

> The authors base their interpretation on
> the bump observed in DLL between 10 and 30 MeV of energy transfer;
> but there is another bump, almost as big, from 30 to 40 MeV.
> The authors indicate that this latter bump "might be due to the
> energy dependence of Ayeff which was neglected in the present
> analysis." This is not a very re-assuring explanation providing
> credibility for the validity of the bump at lower energy transfer.

  In the previous analysis, we restricted the fitting region 
for omega_lab < 30 MeV because the discrepancy from 30 to 40 MeV 
observed in D_LL might be due to the energy dependence of Ayeff. 
However, this discrepancy might be due to the 3p resonance effects.
  Thus we have also performed the fitting for omega_lab < 50 MeV,
and the results are 
    omega_0 (center) = 17 +/- 1 MeV
    Gamma   (width)  = 19 +/- 6 MeV .
The width depends on the fitting region, and the large width of 
19 MeV makes it difficult to interpret this bump as a resonance.
  Therefore we have revised the 2nd and 3rd paragraphs in Sec.V.B
(Resonance contributions) as follows (the caption for Fig.4 has 
also been revised ) in order to mention that the fitting results 
and their interpretations depend on the fitting region.

=== 2nd paragraph ===
      The thick and thin lines in Fig.4 show the results of 
   fitting for \omega_{\rm lab} < 30 and 50 MeV, respectively.
      The solid histograms and curves in the top panel represent 
   the \sigma^{1/2^-} values.
      The solid histograms in the lower two panels are the 
   D_{ii}(0^{\circ}) values evaluated by Eq.(5).
      The shaded bands represent the errors of the fitting results 
   for \omega_{\rm lab} < 30 MeV due to the uncertainty of the 
   experimental data.
      The dashed curves show the D_{ii}^{\rm QES}(0^{\circ}) values 
   of the quasi-elastic scattering contribution.
      By considering the contributions from J^{\pi} = 1/2^-, 
   both the D_{NN}(0^{\circ}) and D_{LL}(0^{\circ}) values 
   are well reproduced.
=== 3rd paragraph ===
      The center of \sigma^{1/2^-} is almost independent of the 
   fitting region, and the results are \omega_0 = 16\pm 1 and 
   17\pm 1 MeV for the fitting regions of \omega_{\rm lab} < 30
   and 50 MeV, respectively.
      However, the width depends on the fitting region and the 
   results are \Gamma = 11\pm 3 and 19\pm 6 MeV for \omega_{\rm lab}
   < 30 and 50 MeV, respectively.
      In the case of \omega_{\rm lab} < 50 MeV, the large \Gamma 
   value of 19 MeV makes it difficult to interpret this 
   contribution as a resonance.
      On the contrary, if we adopt the results for \omega_{\rm lab}
   < 30 MeV where the systematic uncertainties of the data coming 
   from the energy dependence of A_{y;eff} are small, the 
   interpretation as a resonance is reasonable due to 
   the relatively narrow width of 11 MeV.
      If we choose the excitation energy E_x = 0 of the three-proton 
   system to be at the three-proton rest mass energy, \omega_0 = 16
   MeV corresponds to E_x = 10 MeV.
      Thus, it is very interesting to note that our results are 
   consistent with the results of E_x = 9\pm 1 MeV and \Gamma = 
   10.5\pm 1 MeV for a possible T=3/2 resonance observed by the 
   same reaction [1].
      Because the present analyses have been based on the 
   simple quasi-elastic scattering mechanism, detailed theoretical 
   investigations are highly required in order to confirm the 
   discrepancies observed in D_{LL}(0^{\circ}) as the three-proton 
   resonance effects.
=== end of 3rd paragraph ===

   We have also revised the 5th sentence of Sec.VI (SUMMARY
and CONCLUSION) as follows in order to specify the fitting 
region for deducing the center and width of the resonance 
clearly.

      The center \omega_0 and the width \Gamma of the 
   resonance are estimated to be \omega_0 = 16\pm 1 MeV 
   and \Gamma = 11\pm 3  MeV by using the data at 
   \omega_{\rm lab} < 30 MeV whose systematic uncertainties 
   are small.

> I also wonder if treating 3He as two completely paired off protons
> plus a spectator neutron is accurate enough for this kind of
> analysis. It is generally understood this configuration accounts
> for about 90% of the spin-averaged wavefunction, with about 8%
> attributed to the D state configuration generated by the tensor
> force. These percentages are amplitudes squared and it is not clear
> to me what the D-state component might do to DLL. It would help
> if the authors could address this and show that it will not affect
> DLL in any significant way.

   It is very difficult to investigate the D-state effects for 
3He(p,n) quantitatively. Thus we try to estimate the D-state 
effects on the polarization transfer observables by using 
2H(p,n) as follows.
   The effects of the D-state in the deuteron for 2H(p,n) at the 
same energy were studied by Sakai et al. [NPA 631(1998)757c] by 
using the PWIA code developed by Itabashi et al.[PTP 91(1994)69].
They concluded that the effects are negligible for the cross 
section of 2H(p,n)2p(1S0) at 0 degrees. 
   We performed the calculations using the same code in order 
to investigate the D-state effects for the polarization
transfer observables up to 50 MeV. The results are:
   o The D-state effects are negligible at omega_lab < 10 MeV 
     where the 1S0 final state interaction process is dominant.
     (This is consistent with the results by Sakai et al.).
   o The D-state contributions become large as increasing the 
     energy transfer.
   o The D-state effects on the polarization transfer observables 
     are significantly small, and their effects are less than 0.04.
Thus, in the 2H(p,n) case, the D-state effects on the polarization
transfer observables are significantly small. 
   Therefore the D-state effects for 3He(p,n) would be also small 
compared with the observed difference between the experimental data
and the corresponding NN values.

   Based on these results, we have revised the last part 
in Sec.IV (RESULTS) as follows in order to mention the D-state
effects on the polarization transfer observables.

      The present analysis was based on the assumption of simple 
   quasi-elastic scattering, and thus the discrepancies at 
   omega_lab < 30 MeV do not necessarily evidence T=3/2 three-proton 
   resonance.
      One possibility is the effects of the D-state in 3He.
      The deuteron D-state effects for 2H(p,n) at the same incident 
   energy were studied by Sakai et al. [9] using the plane wave 
   impulse approximation code developed by Itabashi et al. [27].
      They concluded that the effects for the cross section at 
   theta_lab = 0deg are negligible at small energy transfers where 
   the 1S0 FSI process is dominant.
      We performed the calculations using the same code in order 
   to investigate the D-state effects to the polarization transfer 
   coefficients at energy transfers up to 50 MeV.
      The D-state contributions to the cross section become 
   appreciable beyond the FSI region as increasing the energy 
   transfer.
      However, their effects to the polarization transfer 
   coefficients are very small, namely, less than 0.04 at 
   omega_lab < 50 MeV.
      Therefore, we expect that the D-state effects to D_NN(0deg) 
   and D_LL(0deg) for 3He(p,n) are also small, and thus 
   it is interesting to investigate the discrepancies by assuming 
   the effects due to the T=3/2 three-proton resonance contribution.
      In the following, we performed DWIA calculations in order to
   determine the J^pi and strength of the resonance.

> If the authors can address the D-state problem and reassure the
> reader of the correctness of the DLL results below 30 MeV, then I
> still would want the conclusions to be clear that what is observed
> here is suggestive, or at best consistent, with the interpretation
> provided. 

   The effects of the D-state component on the polarization
transfer Dii are expected to be small as already mentioned.
We believe that the discrepancy in D_LL from the corresponding
NN values is significant. However its interpretation as the 
3p resonance effects is not conclusive since the width depends 
on the fitting region and it might be very large such as 19 MeV.
   Recently the calculation including the Coulomb interaction 
in the three-nucleon system has been possible [A.Deltuva et al.,
PRC 71,054005(2005)]. Thus the present data call for the theoretical 
calculation for the 3p system which incorporates the Coulomb 
interaction and the present T=3/2 three-nucleon forces 
(for example, Illinois three-nucleon force).
   Thus we have added the following sentence at the end of 
Sec.IV (SUMMARY AND CONCLUSION) in order to mention the limitation 
of the present analysis and the requirement to the theoretical 
investigation clearly.

       However, the present data are not conclusive evidence 
   for the three-nucleon resonance, and call for the theoretical 
   calculation which incorporates the Coulomb interaction and the
   T=3/2 three-nucleon forces in order to settle the interpretation
   of the present data.

-------------------------------------------------------------------------

